Invariant Descriptors of Motion and Force Trajectories for Interpreting Object Manipulation Tasks in Contact

Invariant descriptors of point and rigid-body motion trajectories have been proposed in the past as representative task models for motion recognition and generalization. Currently, no invariant descriptor exists for representing force trajectories, which appear in contact tasks. This paper introduces invariant descriptors for force trajectories by exploiting the duality between motion and force. Two types of invariant descriptors are presented depending on whether the trajectories consist of screw or vector coordinates. Methods and software are provided for robustly calculating the invariant descriptors from noisy measurements using optimal control. Using experimental human demonstrations of 3D contour following and peg-on-hole alignment tasks, invariant descriptors are shown to result in task representations that do not depend on the calibration of reference frames or sensor locations. The tuning process for the optimal control problems is shown to be fast and intuitive. Similar to motions in free space, the proposed invariant descriptors for motion and force trajectories may prove useful for the recognition and generalization of constrained motions, such as during object manipulation in contact.

==> biographies/bio_1.txt <==
Maxim Vochten is a Postdoctoral Researcher within the Robotics Research Group at KU Leuven, Belgium. He earned his MSc and PhD degrees in Mechanical Engineering from KU Leuven, in 2013 and 2018, respectively. His doctoral work focused on data-efficient trajectory learning with application to motion recognition and generalization, using concepts from differential geometry, screw theory, and optimal control. His current research interests include human intent estimation, robot trajectory generation, and reactive control for human-robot collaboration.

==> biographies/bio_2.txt <==
Ali Mousavi Mohammadi earned his B.Sc. and M.Sc. degrees in Mechanical Engineering from Ferdowsi University of Mashhad, Iran, in 2013 and 2016, respectively. In the two years following his graduation, he worked as a part-time researcher at FUM Robotics Lab. In 2019, he joined the Robotics Research Group at KU Leuven's Mechanical Engineering Department. Currently, he is a PhD candidate and he carrying out his research on force-based manipulation tasks learning. His research interests include robot programming by demonstration and physical human-robot interaction.

==> biographies/bio_3.txt <==
\begin{IEEEbiography}{Arno Verduyn} recieved a masters degree in Mechanical Engineering at KU Leuven in 2020. He continued his research as a PhD candidate as part of the Robotics Research Group. He is currently working on invariant descriptors of rigid-body trajectories and force trajectories. His research is supervised by Professor Joris De Schutter. 
\end{IEEEbiography}


==> biographies/bio_4.txt <==
Prof. dr. ir. Tinne De Laet is associate professor at the Faculty of Engineering Science, KU Leuven. She obtained a doctoral degree in Mechanical Engineering in 2010 at KU Leuven, Belgium supported by a scholarship of the Research Foundation – Flanders (FWO). She was a post-doctoral researcher of the Research Foundation – Flanders (FWO) at KU Leuven from 2010-2013. Since 2013 she is the Head of the Tutorial Services of Engineering Science where her research focuses on using learning analytics, conceptual learning and metacognition in mechanics. 

==> biographies/bio_5.txt <==
Erwin Aertbeliën was born in Antwerp, Belgium, in 1972. He earned his M.Sc. and
Ph.D. degrees in mechanical engineering from the University of Leuven in 1995
and 2008, respectively.  He specializes in robot task specification and
control.  He is the developer and originator of the constraint-based task
specification formalism known as eTaSL.  His research interests encompass
all forms of human-robot collaboration, including lower-limb and upper-limb
exoskeletons, co-manipulation with robot manipulators, teleoperation using
brain interfaces, and the capturing and modeling of craftsmanship skills.
Additionally, he has also a research activity in quantitative analysis of
spasticity and related phenomena.




==> biographies/bio_6.txt <==
Joris De Schutter, full professor at KU Leuven, received the MSc degree in mechanical engineering from KU Leuven, Belgium (1980), the MSc degree from MIT (1981), and the PhD degree in mechanical engineering, also from KU Leuven (1986). He pioneered in robot force control and sensor-based control using optimization, contributing to the iTaSC and eTaSL software frameworks. His current research interests include: robot control and programming based on models, sensors and constrained optimization; human-robot interaction; programming by human demonstration; and generalizing human-demonstrated robot skills to new situations. In 2018 he received an ERC Advanced Grant (ROBOTGENSKILL) on this last topic.
